Leveraging Natural Language Processing to Augment Structured Social Determinants of Health Data in the Electronic Health Record

Objective: Social determinants of health (SDOH) impact health outcomes and are documented in the electronic health record (EHR) through structured data and unstructured clinical notes. However, clinical notes often contain more comprehensive SDOH information, detailing aspects such as status, severity, and temporality. This work has two primary objectives: i) develop a natural language processing (NLP) information extraction model to capture detailed SDOH information and ii) evaluate the information gain achieved by applying the SDOH extractor to clinical narratives and combining the extracted representations with existing structured data. Materials and Methods: We developed a novel SDOH extractor using a deep learning entity and relation extraction architecture to characterize SDOH across various dimensions. In an EHR case study, we applied the SDOH extractor to a large clinical data set with 225,089 patients and 430,406 notes with social history sections and compared the extracted SDOH information with existing structured data. Results: The SDOH extractor achieved 0.86 F1 on a withheld test set. In the EHR case study, we found extracted SDOH information complements existing structured data with 32% of homeless patients, 19% of current tobacco users, and 10% of drug users only having these health risk factors documented in the clinical narrative. Conclusions: Utilizing EHR data to identify SDOH health risk factors and social needs may improve patient care and outcomes. Semantic representations of text-encoded SDOH information can augment existing structured data, and this more comprehensive SDOH representation can assist health systems in identifying and addressing these social needs.

==> supplemental_files/candidate_figures.txt <==



https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4088

https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4135

https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4137

https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4176

https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4216

https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4251

https://staging33.iths.org/brat/#/social_determinants_n2c2_challenge/train/uw/4257

==> supplemental_files/contributorship.txt <==





KL, NJD, RL, AS, PW,  ̈OU, MY

KL and NJD are co-lead authors for the manuscript and contributed equally. All authors contributed to the study design. KL, NJD, and RL developed and implemented algorithms and analyzed the data. KL and NJD drafted the initial manuscript. All authors contributed to the interpretation of the data, manuscript revisions, and intellectual value to the manuscript.


==================================================================================================
Examples
==================================================================================================
https://academic.oup.com/jamia/article/27/10/1529/5910736
Y-FL and AR organized and ran the shared task. Y-FL and SH performed data analysis and error analysis. SH is the primary author of this manuscript, with contributions from OU, Y-FL, and AR. SH, OU, YW, and FS organized the n2c2 workshop at which the shared task results were presented. Y-FL and SH contributed equally to this work.

https://academic.oup.com/jamia/article/25/3/353/4677327?searchresult=1
SS and HL conceived the study and design. SS and YW acquired the data and implemented the algorithms. SS performed the analysis and drafted the initial manuscript. All authors participated in interpretation of the data and contributed to manuscript revisions.

https://academic.oup.com/jamia/article/23/6/1199/2399316#210302453
S.P., W.B., and E.D. were the primary authors of this paper. J.C. and R.L.G. also contributed substantially to the paper and, in particular, contributed significantly to the “case study” portion of the paper. E.B., A.B., A.S., and B.T. all contributed intellectual value and text to the paper.

https://academic.oup.com/jamia/advance-article/doi/10.1093/jamia/ocac216/6839857?login=true#382343322
JG conceived and designed the study. SY performed the full-text review. JG and SY analyzed and interpreted the data. JG, PV, and SY drafted and revised the manuscript. JG, PV, SY, ES, and KT approved the final manuscript.

https://academic.oup.com/jamia/advance-article/doi/10.1093/jamia/ocac221/6835770?searchresult=1#382233729
ASN and JC contributed equally as co-senior authors.


JBI CREDIT categories
Conceptualization; Data curation; Formal analysis; Funding acquisition; Investigation; Methodology; Project administration; Resources; Software; Supervision; Validation; Visualization; Roles/Writing - original draft; Writing - review & editing


==> supplemental_files/cover_letter_resubmit1.txt <==


Kevin Lybarger
Assistant Professor
Department of Information Sciences and Technology
George Mason University
4400 University Dr. MSN 1G8
Fairfax, VA 22030
klybarge@gmu.edu 


February 8, 2022 


Dr. Suzanne Bakken
Editor-in-Chief
Journal of the American Medical Informatics Association


Dear Dr. Bakken,

I am pleased to resubmit the original research article entitled "Leveraging Natural Language Processing to Augment Structured Social Determinants of Health Data in the Electronic Health Record" to be considered for publication in the Journal of the American Medical Informatics Association Focus Issue on Social Determinants of Health (SDOH) Extraction.

This manuscript explores the prevalence of key SDOH information within clinical notes, relative to the available SDOH information in structured data, to quantify the SDOH information gain achievable by leveraging the clinical narrative. We carefully reviewed the reviewer feedback and updated the manuscript to address as many comments as possible. To address the review feedback, we included additional text and figures.The manuscript word count is 4472.

This manuscript has not been previously published and is not under consideration elsewhere. Dr. Özlem Uzuner, Dr Meliha Yetisgen, and I are co-editors on the JAMIA SDOH focus issue. We have no additional conflicts of interest to disclose. Thank you for your consideration.

Sincerely,

Kevin Lybarger

==> supplemental_files/cover_letter_resubmit2.txt <==





Kevin Lybarger
Assistant Professor
Department of Information Sciences and Technology
George Mason University
4400 University Dr. MSN 1G8
Fairfax, VA 22030
klybarge@gmu.edu 


April 5, 2023 


Dr. Suzanne Bakken
Editor-in-Chief
Journal of the American Medical Informatics Association


Dear Dr. Bakken,

I am pleased to resubmit the third iteration of the original research article entitled "Leveraging Natural Language Processing to Augment Structured Social Determinants of Health Data in the Electronic Health Record" to be considered for publication in the Journal of the American Medical Informatics Association Focus Issue on Social Determinants of Health (SDOH) Extraction.


We developed a novel SDOH information extraction model and applied the developed extractor to a large electronic health record (EHR) data set. In prior work, we organized the 2022 National NLP Clinical Challenges SDOH extraction task (n2c2/UW SDOH Challenge) and provided the associated training and evaluation data, Social History Annotated Corpus (SHAC). In this work, we used SHAC to develop a novel deep learning extraction model, the multi-label span-based entity and relation transformer (mSpERT). Although not developed within the context of the n2c2/UW SDOH Challenge, mSpERT would be amoung the top three teams in Subtask C (mSpERT achieved 0.86 F1, and top teams achieved 0.86, 0.88 0.89 F1). We applied mSpERT to an EHR data set from the University of Washington (UW) spanning all specialties for one year (> 200K patients and > 400K documents) and compared the extracted SDOH with available structured data. Relative to other EHR case studies, this work is novel in the use of an event-based deep learning extraction architecture and the size and scope of the EHR data. We make the code, trained extraction models, and annotated corpus (SHAC) available. We believe these contributions are important to advancing the utilization of SDOH information in the clinical narrative and will be valuable to the JAMIA audience. 

We carefully reviewed the reviewer feedback and extensively edited the manuscript to address as many comments as possible. To address the review feedback, we included additional text, and the manuscript word count is 4500. At the request of Reviewer 3, we added an additional table, so the manuscript currently has five tables.

This manuscript has not been previously published and is not under consideration elsewhere. Dr. Özlem Uzuner, Dr Meliha Yetisgen, and I are co-editors on the JAMIA SDOH focus issue. We have no additional conflicts of interest to disclose. Thank you for your consideration.

Sincerely,

Kevin Lybarger

